LIO-MARS: Non-uniform Continuous-time Trajectories for Real-time LiDAR-Inertial-Odometry

Autonomous robotic systems heavily rely on environment knowledge to safely navigate. For search & rescue, a flying robot requires robust real-time perception, enabled by complementary sensors. IMU data constrains acceleration and rotation, whereas LiDAR measures accurate distances around the robot. Building upon the LiDAR odometry MARS, our LiDAR-inertial odometry (LIO) jointly aligns multi-resolution surfel maps with a Gaussian mixture model (GMM) using a continuous-time B-spline trajectory. Our new scan window uses non-uniform temporal knot placement to ensure continuity over the whole trajectory without additional scan delay. Moreover, we accelerate essential covariance and GMM computations with Kronecker sums and products by a factor of 3.3. An unscented transform de-skews surfels, while a splitting into intra-scan segments facilitates motion compensation during spline optimization. Complementary soft constraints on relative poses and preintegrated IMU pseudo-measurements further improve robustness and accuracy. Extensive evaluation showcases the state-of-the-art quality of our LIO-MARS w.r.t. recent LIO systems on various handheld, ground and aerial vehicle-based datasets.

==> data_knot_weight.txt <==
0 0 0 0 0.47183 0.52789 0.000279987 0 0 0 0 0
0.03007324 0 0 0 0.442609 0.55594 0.0014517 0 0 0 0 0
0.06014648 0 0 0 0.414321 0.582142 0.00353664 0 0 0 0 0
0.09021972 0 0 0 0.386968 0.606497 0.00653479 0 0 0 0 0
0.12029296 0 0 0 0.360548 0.629006 0.0104462 0 0 0 0 0
0.1503662 0 0 0 0.335063 0.649666 0.0152707 0 0 0 0 0
0.18043944 0 0 0 0.310512 0.66848 0.0210085 0 0 0 0 0
0.21051268 0 0 0 0.286894 0.685446 0.0276596 0 0 0 0 0
0.24058592 0 0 0 0.264211 0.700565 0.0352238 0 0 0 0 0
0.27065916 0 0 0 0.242462 0.713837 0.0437013 0 0 0 0 0
0.3007324 0 0 0 0.221646 0.725262 0.0530919 0 0 0 0 0
0.33080564 0 0 0 0.201765 0.734839 0.0633958 0 0 0 0 0
0.36087888 0 0 0 0.182818 0.742569 0.0746129 0 0 0 0 0
0.39095212 0 0 0 0.164805 0.748452 0.0867433 0 0 0 0 0
0.42102536 0 0 0 0.147726 0.752487 0.0997868 0 0 0 0 0
0.4510986 0 0 0 0.131581 0.754676 0.113744 0 0 0 0 0
0.48117184 0 0 0 0.11637 0.755017 0.128614 0 0 0 0 0
0.51124508 0 0 0 0.102093 0.753511 0.144397 0 0 0 0 0
0.54131832 0 0 0 0.0887497 0.750157 0.161093 0 0 0 0 0
0.57139156 0 0 0 0.0763407 0.744956 0.178703 0 0 0 0 0
0.6014648 0 0 0 0.0648658 0.737909 0.197226 0 0 0 0 0
0.63153804 0 0 0 0.054325 0.729013 0.216662 0 0 0 0 0
0.66161128 0 0 0 0.0447181 0.718271 0.237011 0 0 0 0 0
0.69168452 0 0 0 0.0360453 0.705681 0.258273 0 0 0 0 0
0.72175776 0 0 0 0.0283065 0.691244 0.280449 0 0 0 0 0
0.751831 0 0 0 0.0215018 0.67496 0.303538 0 0 0 0 0
0.78190424 0 0 0 0.0156311 0.656829 0.32754 0 0 0 0 0
0.81197748 0 0 0 0.0106944 0.63685 0.352456 0 0 0 0 0
0.84205072 0 0 0 0.00669177 0.615024 0.378284 0 0 0 0 0
0.87212396 0 0 0 0.00362316 0.591351 0.405026 0 0 0 0 0
0.9021972 0 0 0 0.00148858 0.56583 0.432681 0 0 0 0 0
0.93227044 0 0 0 0.000288033 0.538463 0.461249 0 0 0 0 0
0.96234368 0 0 0 0 0.50931 0.49067 1.97619e-05 0 0 0 0
0.99241692 0 0 0 0 0.480181 0.519186 0.00063273 0 0 0 0
1.02249016 0 0 0 0 0.45191 0.545987 0.0021034 0 0 0 0
1.0525634 0 0 0 0 0.424496 0.571072 0.00443177 0 0 0 0
1.08263664 0 0 0 0 0.39794 0.594442 0.00761783 0 0 0 0
1.11270988 0 0 0 0 0.372242 0.616097 0.0116616 0 0 0 0
1.14278312 0 0 0 0 0.347401 0.636036 0.0165631 0 0 0 0
1.17285636 0 0 0 0 0.323418 0.654259 0.0223222 0 0 0 0
1.2029296 0 0 0 0 0.300293 0.670768 0.0289391 0 0 0 0
1.23300284 0 0 0 0 0.278026 0.685561 0.0364137 0 0 0 0
1.26307608 0 0 0 0 0.256616 0.698638 0.0447459 0 0 0 0
1.29314932 0 0 0 0 0.236064 0.71 0.0539359 0 0 0 0
1.32322256 0 0 0 0 0.216369 0.719647 0.0639836 0 0 0 0
1.3532958 0 0 0 0 0.197533 0.727578 0.0748889 0 0 0 0
1.38336904 0 0 0 0 0.179554 0.733794 0.086652 0 0 0 0
1.41344228 0 0 0 0 0.162433 0.738295 0.0992728 0 0 0 0
1.44351552 0 0 0 0 0.146169 0.74108 0.112751 0 0 0 0
1.47358876 0 0 0 0 0.130763 0.742149 0.127087 0 0 0 0
1.503662 0 0 0 0 0.116215 0.741504 0.142281 0 0 0 0
1.53373524 0 0 0 0 0.102524 0.739143 0.158333 0 0 0 0
1.56380848 0 0 0 0 0.0896917 0.735066 0.175242 0 0 0 0
1.59388172 0 0 0 0 0.0777167 0.729274 0.193009 0 0 0 0
1.62395496 0 0 0 0 0.0665993 0.721767 0.211634 0 0 0 0
1.6540282 0 0 0 0 0.0563396 0.712544 0.231116 0 0 0 0
1.68410144 0 0 0 0 0.0469377 0.701606 0.251456 0 0 0 0
1.71417468 0 0 0 0 0.0383934 0.688953 0.272654 0 0 0 0
1.74424792 0 0 0 0 0.0307068 0.674584 0.294709 0 0 0 0
1.77432116 0 0 0 0 0.023878 0.6585 0.317623 0 0 0 0
1.8043944 0 0 0 0 0.0179068 0.6407 0.341393 0 0 0 0
1.83446764 0 0 0 0 0.0127933 0.621185 0.366022 0 0 0 0
1.86454088 0 0 0 0 0.00853755 0.599954 0.391508 0 0 0 0
1.89461412 0 0 0 0 0.00513948 0.577008 0.417852 0 0 0 0
1.92468736 0 0 0 0 0.00259911 0.552347 0.445054 0 0 0 0
1.9547606 0 0 0 0 0.000916441 0.52597 0.473113 0 0 0 0
1.98483384 0 0 0 0 9.14717e-05 0.497878 0.50203 0 0 0 0
2.01490708 0 0 0 0 0 0.468451 0.531414 0.000134752 0 0 0
2.04498032 0 0 0 0 0 0.439657 0.559242 0.00110082 0 0 0
2.07505356 0 0 0 0 0 0.411777 0.585226 0.00299743 0 0 0
2.1051268 0 0 0 0 0 0.384809 0.609366 0.00582461 0 0 0
2.13520004 0 0 0 0 0 0.358755 0.631663 0.00958233 0 0 0
2.16527328 0 0 0 0 0 0.333614 0.652116 0.0142706 0 0 0
2.19534652 0 0 0 0 0 0.309386 0.670725 0.0198894 0 0 0
2.22541976 0 0 0 0 0 0.286071 0.68749 0.0264388 0 0 0
2.255493 0 0 0 0 0 0.26367 0.702411 0.0339188 0 0 0
2.28556624 0 0 0 0 0 0.242182 0.715489 0.0423293 0 0 0
2.31563948 0 0 0 0 0 0.221607 0.726723 0.0516703 0 0 0
2.34571272 0 0 0 0 0 0.201945 0.736113 0.0619419 0 0 0
2.37578596 0 0 0 0 0 0.183196 0.74366 0.0731441 0 0 0
2.4058592 0 0 0 0 0 0.165361 0.749362 0.0852768 0 0 0
2.43593244 0 0 0 0 0 0.148439 0.753221 0.09834 0 0 0
2.46600568 0 0 0 0 0 0.13243 0.755236 0.112334 0 0 0
2.49607892 0 0 0 0 0 0.117334 0.755408 0.127258 0 0 0
2.52615216 0 0 0 0 0 0.103152 0.753735 0.143113 0 0 0
2.5562254 0 0 0 0 0 0.0898823 0.750219 0.159899 0 0 0
2.58629864 0 0 0 0 0 0.0775263 0.744859 0.177615 0 0 0
2.61637188 0 0 0 0 0 0.0660834 0.737655 0.196261 0 0 0
2.64644512 0 0 0 0 0 0.0555538 0.728608 0.215838 0 0 0
2.67651836 0 0 0 0 0 0.0459374 0.717717 0.236346 0 0 0
2.7065916 0 0 0 0 0 0.0372342 0.704981 0.257784 0 0 0
2.73666484 0 0 0 0 0 0.0294443 0.690403 0.280153 0 0 0
2.76673808 0 0 0 0 0 0.0225675 0.67398 0.303452 0 0 0
2.79681132 0 0 0 0 0 0.016604 0.655714 0.327682 0 0 0
2.82688456 0 0 0 0 0 0.0115537 0.635603 0.352843 0 0 0
2.8569578 0 0 0 0 0 0.00741661 0.61365 0.378934 0 0 0
2.88703104 0 0 0 0 0 0.00419273 0.589852 0.405955 0 0 0
2.91710428 0 0 0 0 0 0.00188208 0.56421 0.433908 0 0 0
2.94717752 0 0 0 0 0 0.000484639 0.536725 0.46279 0 0 0
2.97725076 0 0 0 0 0 4.17462e-07 0.507396 0.492603 0 0 0
3.007324 0 0 0 0 0 0 0.477517 0.522057 0.000426368 0 0
3.03739724 0 0 0 0 0 0 0.448543 0.549698 0.00175906 0 0
3.06747048 0 0 0 0 0 0 0.420476 0.575526 0.00399849 0 0
3.09754372 0 0 0 0 0 0 0.393315 0.59954 0.00714467 0 0
3.12761696 0 0 0 0 0 0 0.367061 0.621741 0.0111976 0 0
3.1576902 0 0 0 0 0 0 0.341714 0.642128 0.0161572 0 0
3.18776344 0 0 0 0 0 0 0.317274 0.660702 0.0220236 0 0
3.21783668 0 0 0 0 0 0 0.293741 0.677463 0.0287968 0 0
3.24790992 0 0 0 0 0 0 0.271114 0.692409 0.0364766 0 0
3.27798316 0 0 0 0 0 0 0.249394 0.705543 0.0450632 0 0
3.3080564 0 0 0 0 0 0 0.228581 0.716863 0.0545566 0 0
3.33812964 0 0 0 0 0 0 0.208674 0.726369 0.0649567 0 0
3.36820288 0 0 0 0 0 0 0.189674 0.734062 0.0762635 0 0
3.39827612 0 0 0 0 0 0 0.171581 0.739942 0.0884771 0 0
3.42834936 0 0 0 0 0 0 0.154395 0.744008 0.101597 0 0
3.4584226 0 0 0 0 0 0 0.138115 0.74626 0.115624 0 0
3.48849584 0 0 0 0 0 0 0.122742 0.746699 0.130558 0 0
3.51856908 0 0 0 0 0 0 0.108276 0.745325 0.146399 0 0
3.54864232 0 0 0 0 0 0 0.0947169 0.742137 0.163146 0 0
3.57871556 0 0 0 0 0 0 0.0820643 0.737136 0.1808 0 0
3.6087888 0 0 0 0 0 0 0.0703184 0.730321 0.199361 0 0
3.63886204 0 0 0 0 0 0 0.0594792 0.721692 0.218828 0 0
3.66893528 0 0 0 0 0 0 0.0495468 0.711251 0.239203 0 0
3.69900852 0 0 0 0 0 0 0.0405211 0.698995 0.260484 0 0
3.72908176 0 0 0 0 0 0 0.0324022 0.684927 0.282671 0 0
3.759155 0 0 0 0 0 0 0.02519 0.669044 0.305766 0 0
3.78922824 0 0 0 0 0 0 0.0188846 0.651349 0.329767 0 0
3.81930148 0 0 0 0 0 0 0.0134859 0.631839 0.354675 0 0
3.84937472 0 0 0 0 0 0 0.00899391 0.610517 0.380489 0 0
3.87944796 0 0 0 0 0 0 0.00540868 0.58738 0.407211 0 0
3.9095212 0 0 0 0 0 0 0.00273019 0.562431 0.434839 0 0
3.93959444 0 0 0 0 0 0 0.000958445 0.535668 0.463374 0 0
3.96966768 0 0 0 0 0 0 9.34368e-05 0.507091 0.492816 0 0
3.99974092 0 0 0 0 0 0 0 0.47711 0.522755 0.000135527 0
4.02981416 0 0 0 0 0 0 0 0.447777 0.551137 0.00108651 0
4.0598874 0 0 0 0 0 0 0 0.419374 0.577679 0.00294665 0
4.08996064 0 0 0 0 0 0 0 0.391902 0.602382 0.00571592 0
4.12003388 0 0 0 0 0 0 0 0.36536 0.625245 0.00939434 0
4.15010712 0 0 0 0 0 0 0 0.339749 0.646269 0.0139819 0
4.18018036 0 0 0 0 0 0 0 0.315069 0.665453 0.0194786 0
4.2102536 0 0 0 0 0 0 0 0.291319 0.682797 0.0258845 0
4.24032684 0 0 0 0 0 0 0 0.268499 0.698301 0.0331995 0
4.27040008 0 0 0 0 0 0 0 0.246611 0.711966 0.0414236 0
4.30047332 0 0 0 0 0 0 0 0.225652 0.723791 0.0505569 0
4.33054656 0 0 0 0 0 0 0 0.205625 0.733776 0.0605993 0
4.3606198 0 0 0 0 0 0 0 0.186527 0.741922 0.0715509 0
4.39069304 0 0 0 0 0 0 0 0.168361 0.748228 0.0834116 0
4.42076628 0 0 0 0 0 0 0 0.151125 0.752694 0.0961815 0
4.45083952 0 0 0 0 0 0 0 0.134819 0.75532 0.10986 0
4.48091276 0 0 0 0 0 0 0 0.119444 0.756107 0.124449 0
4.510986 0 0 0 0 0 0 0 0.105 0.755054 0.139946 0
4.54105924 0 0 0 0 0 0 0 0.091486 0.752162 0.156352 0
4.57113248 0 0 0 0 0 0 0 0.0789027 0.747429 0.173668 0
4.60120572 0 0 0 0 0 0 0 0.0672499 0.740857 0.191893 0
4.63127896 0 0 0 0 0 0 0 0.0565277 0.732446 0.211027 0
4.6613522 0 0 0 0 0 0 0 0.0467361 0.722194 0.23107 0
4.69142544 0 0 0 0 0 0 0 0.037875 0.710103 0.252022 0
4.72149868 0 0 0 0 0 0 0 0.0299445 0.696172 0.273883 0
4.75157192 0 0 0 0 0 0 0 0.0229445 0.680402 0.296654 0
4.78164516 0 0 0 0 0 0 0 0.0168751 0.662792 0.320333 0
4.8117184 0 0 0 0 0 0 0 0.0117363 0.643342 0.344922 0
4.84179164 0 0 0 0 0 0 0 0.00752794 0.622052 0.37042 0
4.87186488 0 0 0 0 0 0 0 0.00425018 0.598923 0.396827 0
4.90193812 0 0 0 0 0 0 0 0.00190298 0.573954 0.424143 0
4.93201136 0 0 0 0 0 0 0 0.000486329 0.547145 0.452368 0
4.9620846 0 0 0 0 0 0 0 2.32903e-07 0.518497 0.481503 0
4.99215784 0 0 0 0 0 0 0 0 0.489293 0.510303 0.000404532
5.02223108 0 0 0 0 0 0 0 0 0.460934 0.537411 0.00165537
5.05230432 0 0 0 0 0 0 0 0 0.433422 0.562825 0.00375273
5.08237756 0 0 0 0 0 0 0 0 0.406757 0.586547 0.00669661
5.1124508 0 0 0 0 0 0 0 0 0.380938 0.608575 0.010487
5.14252404 0 0 0 0 0 0 0 0 0.355965 0.628911 0.0151239
5.17259728 0 0 0 0 0 0 0 0 0.331839 0.647553 0.0206074
5.20267052 0 0 0 0 0 0 0 0 0.30856 0.664503 0.0269373
5.23274376 0 0 0 0 0 0 0 0 0.286127 0.679759 0.0341138
5.262817 0 0 0 0 0 0 0 0 0.264541 0.693323 0.0421368
5.29289024 0 0 0 0 0 0 0 0 0.243801 0.705193 0.0510063
5.32296348 0 0 0 0 0 0 0 0 0.223907 0.71537 0.0607224
5.35303672 0 0 0 0 0 0 0 0 0.204861 0.723855 0.0712849
5.38310996 0 0 0 0 0 0 0 0 0.18666 0.730646 0.082694
5.4131832 0 0 0 0 0 0 0 0 0.169306 0.735744 0.0949496
5.44325644 0 0 0 0 0 0 0 0 0.152799 0.739149 0.108052
5.47332968 0 0 0 0 0 0 0 0 0.137138 0.740861 0.122
5.50340292 0 0 0 0 0 0 0 0 0.122324 0.74088 0.136795
5.53347616 0 0 0 0 0 0 0 0 0.108357 0.739206 0.152437
5.5635494 0 0 0 0 0 0 0 0 0.0952353 0.735839 0.168925
5.59362264 0 0 0 0 0 0 0 0 0.0829607 0.730779 0.18626
5.62369588 0 0 0 0 0 0 0 0 0.0715325 0.724026 0.204441
5.65376912 0 0 0 0 0 0 0 0 0.0609509 0.71558 0.223469
5.68384236 0 0 0 0 0 0 0 0 0.0512158 0.705441 0.243343
5.7139156 0 0 0 0 0 0 0 0 0.0423272 0.693609 0.264064
5.74398884 0 0 0 0 0 0 0 0 0.0342852 0.680083 0.285631
5.77406208 0 0 0 0 0 0 0 0 0.0270896 0.664865 0.308045
5.80413532 0 0 0 0 0 0 0 0 0.0207406 0.647954 0.331306
5.83420856 0 0 0 0 0 0 0 0 0.0152381 0.629349 0.355413
5.8642818 0 0 0 0 0 0 0 0 0.0105821 0.609052 0.380366
5.89435504 0 0 0 0 0 0 0 0 0.00677266 0.587062 0.406166
5.92442828 0 0 0 0 0 0 0 0 0.00380971 0.563378 0.432812
5.95450152 0 0 0 0 0 0 0 0 0.00169329 0.538002 0.460305
5.98457476 0 0 0 0 0 0 0 0 0.000423385 0.510932 0.488645
6.014648 0 0 0 0 0 0 0 0 9.226e-12 0.482169 0.517831


==> data_last_knot_dist.txt <==
5.130000e-03 8.524297e+07
3.505000e-02 7.972925e+05
6.498000e-02 9.675936e+04
9.491000e-02 2.367740e+04
1.248300e-01 8.222629e+03
1.547600e-01 3.526427e+03
1.846900e-01 1.741034e+03
2.146200e-01 9.502158e+02
2.445400e-01 5.588490e+02
2.744700e-01 3.481761e+02
3.044000e-01 2.270606e+02
3.343300e-01 1.536519e+02
3.642500e-01 1.071923e+02
3.941800e-01 7.671037e+01
4.241100e-01 5.609413e+01
4.540300e-01 4.178376e+01
4.839600e-01 3.162552e+01
5.138900e-01 2.427253e+01
5.438200e-01 1.885848e+01
5.737400e-01 1.481138e+01
6.036700e-01 1.174514e+01
6.336000e-01 9.394064e+00
6.635200e-01 7.571807e+00
6.934500e-01 6.145656e+00
7.233800e-01 5.019608e+00
7.533100e-01 4.123436e+00
7.832300e-01 3.404958e+00
8.131600e-01 2.825154e+00
8.430900e-01 2.354378e+00
8.730200e-01 1.969996e+00
9.029400e-01 1.654549e+00
9.328700e-01 1.394455e+00
9.628000e-01 1.179071e+00
9.927200e-01 1.0e+00
